Online Meta-Critic Learning for Off-Policy Actor-Critic Methods

Off-Policy Actor-Critic (Off-PAC) methods have proven successful in a variety of continuous control tasks. Normally, the critic's action-value function is updated using temporal-difference, and the critic in turn provides a loss for the actor that trains it to take actions with higher expected return. In this paper, we introduce a novel and flexible meta-critic that observes the learning process and meta-learns an additional loss for the actor that accelerates and improves actor-critic learning. Compared to the vanilla critic, the meta-critic network is explicitly trained to accelerate the learning process; and compared to existing meta-learning algorithms, meta-critic is rapidly learned online for a single task, rather than slowly over a family of tasks. Crucially, our meta-critic framework is designed for off-policy based learners, which currently provide state-of-the-art reinforcement learning sample efficiency. We demonstrate that online meta-critic learning leads to improvements in avariety of continuous control environments when combined with contemporary Off-PAC methods DDPG, TD3 and the state-of-the-art SAC.

==> AreaChairFeedbackMiniRebuttal.txt <==
Summary of changes to the final version in response to reviewer and area chair comments: 

C1: The main change requested by several reviewers and the AC was to include more control studies for compute cost and parameter count. 

A1: Previously we only included these comparisons for a subset of algorithm/environment experimental combinations, and they were included in the supplementary. Now we include results for this control for every algorithm/environment combination in the main paper. However, we found that including all variants on the same learning curve plots comes out looking rather cluttered and hard to read. Therefore we put summary statistics in the main paper (new Tab 3), and leave the detailed learning curves in the supplementary. 

C2: Following from the above, Reviewer 3 is concerned that our meta-critic framework may implicitly benefit from more gradient updates per environment step than the baseline, because we use a train batch to update the policy and a validation batch to update the meta-loss. The reviewer requests baselines with 2 or more steps per batch. Our view is that this would not be a meaningful direct comparison since (i) meta-loss/validation updates do not directly propagate to the policy, and (ii) the number of gradient steps per environment steps is an independently controllable hyper-parameter for all methods including both our meta-critic and baseline. In our main comparison this hyper-parameter is kept constant across all methods, but if we should vary it by method, then it would be more appropriate to independently optimize this hyper-parameter for each method. 

Nevertheless, it turns out that due to the implementation details of SAC, varying the number of gradient steps per environment steps naturally leads to whole-unit changes, and our SAC+updates control baseline actually already uses 2x gradient steps per environment step. Thus, this experiment (now reported for every environment in Tab 3) answers the reviewer's request. We can see that it does not lead to systematically better performance than vanilla SAC, and sometimes leads to noticeably worse performance.

C3: Organization.

A3: As requested by reviewer 1, we have re-organized the paper to better separate the background and our contributions.

C4: Discussion.

A4: As requested by reviewer 2, we have added some discussion to explain where/when meta-critic is useful and discuss the limitations of myopic learning.

C5: Uncertainty bounds and smoothing.

A5: We have now double checked the smoothing procedure and all the uncertainty bounds are appropriately plotted. 

